FinCutBench: A Continually Updated Benchmark for Measuring the Temporal Boundaries of LLM Financial Knowledge

In financial backtesting and other point-in-time tasks, external inputs can be restricted by date, but model parameters may retain financial facts disclosed later, introducing parametric look-ahead bias. We introduce FinCutBench, a continually updated monthly financial knowledge benchmark for measuring how far a fixed model's financial knowledge extends over calendar time. The current dataset contains 9,000 Chinese and English four-option multiple-choice questions from January 2023 to September 2026, covering Chinese and U.S. markets and four categories of financial information. We construct monthly knowledge profiles using the approximate months in which the tested facts became public. After a profile passes the decline test and knot checks, we define the FinCut Boundary as the first month when the fitted profile reaches its lower level, and report the stability of the estimated date under resampling. Boundary dates and localization precision vary across models. Using the independently measured Transition Start and Boundary as fixed references for downstream sample grouping, we find significant relative declines in U.S. asset-ranking performance and in earnings recall for Sol and Luna. Downstream effects vary across markets and tasks. The FinCut Boundary thus provides an empirical reference for the temporal scope of parametric knowledge in point-in-time financial evaluation, supporting evaluation-window selection and result interpretation.

==> prompts/closed_choice.txt <==
# Closed Choice

Answer the multiple-choice question below. No tools or internet search are available.
Exactly one option is correct. Select the correct answer.
Return exactly one JSON object. The `answer` value must be one of `A`, `B`, `C`, `D`.
Output schema: `{"answer":"<A|B|C|D>"}`

Question:
{{QUESTION_TEXT}}

Options:
{{OPTIONS_TEXT}}


==> prompts/idk_enabled.txt <==
# IDK Enabled

Answer the multiple-choice question below. No tools or internet search are available.
Exactly one option is correct. Select the correct answer when the available information is sufficient.
Use `IDK` only when the available information is insufficient to choose `A`, `B`, `C`, or `D`.
Return exactly one JSON object. The `answer` value must be one of `A`, `B`, `C`, `D`, `IDK`.
Output schema: `{"answer":"<A|B|C|D|IDK>"}`

Question:
{{QUESTION_TEXT}}

Options:
{{OPTIONS_TEXT}}

